Scaled-up prediction of steady Navier-Stokes equation with component reduced order modeling

Scaling up new scientific technologies from laboratory to industry often involves demonstrating performance on a larger scale. Computer simulations can accelerate design and predictions in the deployment process, though traditional numerical methods are computationally intractable even for intermediate pilot plant scales. Recently, component reduced order modeling method is developed to tackle this challenge by combining projection reduced order modeling and discontinuous Galerkin domain decomposition. However, while many scientific or engineering applications involve nonlinear physics, this method has been only demonstrated for various linear systems. In this work, the component reduced order modeling method is extended to steady Navier-Stokes flow, with application to general nonlinear physics in view. Large-scale, global domain is decomposed into combination of small-scale unit component. Linear subspaces for flow velocity and pressure are identified via proper orthogonal decomposition over sample snapshots collected at small scale unit component. Velocity bases are augmented with pressure supremizer, in order to satisfy inf-sup condition for stable pressure prediction. Two different nonlinear reduced order modeling methods are employed and compared for efficient evaluation of nonlinear advection: 3rd-order tensor projection operator and empirical quadrature procedure. The proposed method is demonstrated on flow over arrays of five different unit objects, achieving $23$ times faster prediction with less than $4\%$ relative error up to $256$ times larger scale domain than unit components. Furthermore, a numerical experiment with pressure supremizer strongly indicates the need of supremizer for stable pressure prediction. A comparison between tensorial approach and empirical quadrature procedure is performed, which suggests a slight advantage for empirical quadrature procedure.

==> data/compare_rel_error_vel.eqp.txt <==
3.00000E+01 5.06797E-02 4.25393E-02 6.54435E-02 4.32370E-02 6.36965E-02
4.00000E+01 2.24412E-02 1.76104E-02 2.82269E-02 1.81545E-02 2.78007E-02
5.00000E+01 1.18618E-02 8.99920E-03 1.49635E-02 9.34034E-03 1.41073E-02
6.00000E+01 6.91401E-03 5.57094E-03 8.10396E-03 5.98214E-03 8.04107E-03
7.00000E+01 3.98186E-03 3.45879E-03 4.50555E-03 3.54058E-03 4.48902E-03
8.00000E+01 2.56982E-03 2.15937E-03 3.02457E-03 2.33982E-03 2.92423E-03


==> data/compare_rel_error_vel.tensor.txt <==
3.00000E+01 5.02968E-02 4.06311E-02 6.08824E-02 4.32607E-02 5.98840E-02
4.00000E+01 2.25125E-02 1.82336E-02 2.81107E-02 1.84417E-02 2.67736E-02
5.00000E+01 1.15934E-02 9.29570E-03 1.42817E-02 9.39824E-03 1.36894E-02
6.00000E+01 6.82192E-03 5.30713E-03 7.80833E-03 5.58491E-03 7.68672E-03
7.00000E+01 3.92663E-03 3.53731E-03 4.47172E-03 3.56711E-03 4.35503E-03
8.00000E+01 2.51783E-03 2.30146E-03 2.86669E-03 2.31495E-03 2.83089E-03


==> data/compare_rom_solve.eqp.txt <==
3.00000E+01 1.16400E+01 7.82986E+00 1.37149E+01 9.71221E+00 1.35607E+01
4.00000E+01 2.04879E+01 1.37751E+01 2.06656E+01 1.38962E+01 2.05901E+01
5.00000E+01 3.42364E+01 2.85048E+01 3.99308E+01 2.85410E+01 3.99134E+01
6.00000E+01 5.38316E+01 3.60207E+01 6.27804E+01 3.60698E+01 5.40076E+01
7.00000E+01 7.91308E+01 5.29790E+01 9.23480E+01 6.58390E+01 9.22616E+01
8.00000E+01 1.19803E+02 8.00972E+01 1.39714E+02 8.01861E+01 1.20495E+02


==> data/compare_rom_solve.tensor.txt <==
3.00000E+01 1.09965E+01 7.53227E+00 1.13561E+01 7.66323E+00 1.13299E+01
4.00000E+01 2.15171E+01 1.44388E+01 2.49590E+01 1.45107E+01 2.20212E+01
5.00000E+01 3.85133E+01 2.63253E+01 4.50529E+01 3.19749E+01 4.42876E+01
6.00000E+01 6.39523E+01 3.28499E+01 7.42101E+01 4.32384E+01 6.45031E+01
7.00000E+01 1.00050E+02 6.75210E+01 1.16650E+02 6.80118E+01 1.16616E+02
8.00000E+01 1.64478E+02 1.10773E+02 1.91843E+02 1.37331E+02 1.90836E+02


==> data/energy_ratio.txt <==
30  0.0318157242327775	0.0463214843171608	0.0508808353648148	0.0540209115846851	0.0507438798619277	0.00765243165232055	0.0165911441717029	0.0200131881631992	0.0239358853624548	0.0205699979166708
40  0.0152006709732655	0.0248809658923541	0.0286516986794203	0.0306857005812161	0.0297364096203725	0.00419300742131923	0.00981257882985298	0.0115354300755730	0.0143490355365382	0.0123168806452885
50  0.00838610877531043	0.0147539101809672	0.0171656239441648	0.0191954287383747	0.0183205804386671	0.00249573832443994	0.00612912016117406	0.00718693717966146	0.00909748340158212	0.00778751446251114
60  0.00504299406290065	0.00954368279210260	0.0111816594630583	0.0127699226465359	0.0117801190265284	0.00157688337679318	0.00394885212516027	0.00484591403784329	0.00597185581773230	0.00507093919733848
70  0.00310480694768189	0.00626358764570911	0.00756386162371059	0.00886859315087363	0.00799856142394029	0.00101202641073406	0.00262017002949300	0.00343563520413537	0.00412848863561000	0.00351429809201775
80  0.00204613143326560	0.00427067465133379	0.00521167942902379	0.00633092286988024	0.00561214816215150	0.000658489072949742	0.00181799808365613	0.00242728879882348	0.00298404273026831	0.00249992976459512

==> data/eqp.txt <==
30	18.598147103	4.238228043	597.375392473	13.869264466	0.0687717245668098	0.0283326316342338
40	18.111848597	6.361806395	598.071863058	24.349268362	0.0329515931240442	0.0126791823675577
50	18.091072783	8.574215334	592.467954788	40.374368884	0.0162307189236828	0.00578578645755422
60	18.594482654	13.719017298	604.010081316	64.076366173	0.0100880398678118	0.0040931678560834
70	18.193960185	17.570924399	595.570753604	93.067171322	0.00539759802573893	0.00213195688621574
80	18.129547575	26.272892571	607.576330785	141.565703795	0.00361348694493092	0.00128912970243386


==> data/ns_basis_empty_pres_sv.txt <==
5.480358540176554E+03
7.365754913120672E+02
7.186681840218581E+02
4.524683746632211E+02
2.381396985658005E+02
1.687656627341959E+02
1.650550268204404E+02
1.374409725913322E+02
8.624616475811175E+01
7.855985363626436E+01
6.259198404637569E+01
5.869456880642073E+01
5.745261228402705E+01
4.934735593820284E+01
4.775855224131104E+01
2.596095953059544E+01
2.569497866567140E+01
2.173751576899361E+01
1.595501630738072E+01
1.580891353377885E+01
1.409324391459748E+01
1.230004321676592E+01
1.194328396632005E+01
1.077572132946105E+01
7.543157438312026E+00
7.429934631007849E+00
7.000122506074354E+00
6.942042318364564E+00
6.053694069474574E+00
5.988910068493748E+00
4.460447515754179E+00
4.056360635044639E+00
3.961897020101076E+00
3.126730513199430E+00
2.949211961199771E+00
2.886417662866101E+00
2.624792673962849E+00
2.175980651793739E+00
2.142122440755742E+00
2.061384465000194E+00
2.002653077696235E+00
1.992439632609952E+00
1.733585033424160E+00
1.615786644314372E+00
1.457916900930443E+00
1.413958513076944E+00
1.223340157210151E+00
1.204226086822733E+00
1.158141760648647E+00
1.135103776249750E+00
1.046419075938080E+00
1.016394007135490E+00
8.671503525769543E-01
8.430951248630882E-01
7.761728899669069E-01
7.389937691534052E-01
7.200302876661714E-01
7.079649513770685E-01
6.994572951186153E-01
6.708865164232564E-01
6.614769838970516E-01
5.898671601759227E-01
5.718225306115313E-01
5.385438388466053E-01
5.087524123870134E-01
4.498874890728858E-01
4.419823110442078E-01
4.211585679598066E-01
4.071193828927754E-01
3.805245074149665E-01
3.711641682675103E-01
3.587707334876022E-01
3.499217940294101E-01
3.392182022149741E-01
3.229954302491769E-01
3.116062659085398E-01
2.967247816158040E-01
2.882154104899421E-01
2.407600111318149E-01
2.319983018379515E-01
2.255178008533294E-01
2.110870863896832E-01
2.031427025862685E-01
1.996183164255071E-01
1.892240926788034E-01
1.831037427922031E-01
1.798141099709613E-01
1.754380440279934E-01
1.593736126446552E-01
1.499352844588653E-01
1.445222733218948E-01
1.304206413138176E-01
1.236752902361310E-01
1.222086411164387E-01
1.187185225718895E-01
1.040691713619465E-01
1.006486599241658E-01
9.857639813655965E-02
9.515652032804381E-02
9.354966050752993E-02
8.884342804240977E-02
8.575290901581857E-02
7.540458427146020E-02
7.195394143943115E-02
6.953234229058793E-02
6.768145914003373E-02
6.520700766864666E-02
6.185078193093402E-02
5.830052906301194E-02
5.552200204041839E-02
5.275501565514580E-02
5.028270910933020E-02
4.826922716416356E-02
4.776825611629562E-02
4.510814854134799E-02
4.482566274467521E-02
4.336814879637400E-02
4.243964063595643E-02
3.894336783773619E-02
3.683163560499202E-02
3.568036466420769E-02
3.360663842398202E-02
3.320722159912481E-02
3.231421933077377E-02
3.095659852063287E-02
2.915922820180588E-02
2.854395625000007E-02
2.771666847745378E-02
2.719317364050403E-02
2.689664170933563E-02
2.648030624562890E-02
2.405117143424244E-02
2.348817728126804E-02
2.308107432492531E-02
2.229906656807276E-02
2.146776423788092E-02
2.095977599647046E-02
2.041833288400371E-02
1.997820592416334E-02
1.972741506107133E-02
1.845963917405678E-02
1.771327016781706E-02
1.681774173194203E-02
1.650831732515298E-02
1.620828987588007E-02
1.575303161548060E-02
1.552899282054736E-02
1.500315670792097E-02
1.487809426669763E-02
1.467747328003398E-02
1.438756024782839E-02
1.393268501218436E-02
1.390955513990660E-02
1.348140519825930E-02
1.295003204874381E-02
1.271904108984213E-02
1.251470024088248E-02
1.235477175154310E-02
1.216212994375678E-02
1.185243764567993E-02
1.163716987721656E-02
1.157071203267893E-02
1.124849238824311E-02
1.117118516136973E-02
1.107591443342450E-02
1.085876569715329E-02
1.065204291364002E-02
1.053462179648251E-02
1.026386702661801E-02
9.956499201487147E-03
9.695868843179226E-03
9.680357418543973E-03
9.422404828573323E-03
9.214070988627155E-03
9.098676646531988E-03
9.040531809085246E-03
8.724214783374727E-03
8.448192919942497E-03
8.425241696133836E-03
8.173638259870381E-03
8.006922339843523E-03
7.996378103937003E-03
7.727516087340676E-03
7.616568894982028E-03
7.352197989524408E-03
7.239619889414956E-03
7.219570567500106E-03
7.078182519954556E-03
6.889828547372350E-03
6.782561444350832E-03
6.661738782704008E-03
6.574776435583091E-03
6.484473101320038E-03
6.335921396423666E-03
6.161239382846603E-03
6.137946629708163E-03
6.098586201331867E-03
6.045965208184372E-03
5.970276199110564E-03
5.912078907924269E-03
5.751254792982457E-03
5.716084984438263E-03
5.670617968225235E-03
5.522684540659526E-03
5.475435827194829E-03
5.424963193745187E-03
5.319261973933586E-03
5.243773991635333E-03
5.038704302994066E-03
5.013457476246407E-03
4.954612641937008E-03
4.931900127488249E-03
4.921235570123280E-03
4.835367018918852E-03
4.769795660978279E-03
4.668674603458160E-03
4.612897195081607E-03
4.580635613329003E-03
4.532522183336398E-03
4.452797528734172E-03
4.342712903055276E-03
4.328737584517001E-03
4.250780321944207E-03
4.179034045459732E-03
4.158632541435369E-03
4.115309579925282E-03
4.103807253061646E-03
4.015379494605211E-03
3.944247529094934E-03
3.875134483356611E-03
3.795925912380399E-03
3.704266004551828E-03
3.669757335679569E-03
3.659992742451826E-03
3.598514605452081E-03
3.579367357715538E-03
3.546837351856406E-03
3.498100284851836E-03
3.461247635822385E-03
3.374499280785486E-03
3.366876088226824E-03
3.336248844910783E-03
3.325728784421805E-03
3.254071727202353E-03
3.238044277501149E-03
3.148237155661266E-03
3.109967008123609E-03
3.089272445805016E-03
3.047298345097936E-03
2.990225287231329E-03
2.929679412890508E-03
2.905283392466069E-03
2.871703205733734E-03
2.785070939830925E-03
2.754203539291895E-03
2.751406723477536E-03
2.730311919665216E-03
2.705694546521353E-03
2.683501792387309E-03
2.670887151159501E-03
2.637168366981187E-03
2.573336761680869E-03
2.559195822050499E-03
2.506264932259423E-03
2.460011024857921E-03
2.426717906530647E-03
2.389709901910787E-03
2.370920331980896E-03
2.340541168701206E-03
2.316153964753480E-03
2.312074020016705E-03
2.268852690364454E-03
2.247216572001250E-03
2.196589786513264E-03
2.151996479556511E-03
2.142848911202774E-03
2.107748290633243E-03
2.086303738104898E-03
2.084859259648519E-03
2.060245972551371E-03
2.047211531913823E-03
2.011419326468751E-03
1.983730375732822E-03
1.954722130629084E-03
1.935074221858875E-03
1.920365661467624E-03
1.889020322761693E-03
1.874716682942309E-03
1.842512306709363E-03
1.838846025346897E-03
1.801340305127162E-03
1.781059125185623E-03
1.774416336210315E-03
1.753421488681324E-03
1.730917575715332E-03
1.723663504191911E-03
1.696614425694574E-03
1.688333059803500E-03
1.680262001379665E-03
1.670755601971778E-03

==> data/ns_basis_empty_vel_sv.txt <==
5.444861741322997E+03
5.352342280962011E+03
8.570768586810283E+02
7.609496603007574E+02
7.079570740421200E+02
6.904434967755476E+02
6.100957958410970E+02
4.346738020915317E+02
4.266883647204547E+02
4.148183781406639E+02
3.664536262823622E+02
3.473583828127652E+02
3.121390491577056E+02
2.665029484465005E+02
2.316291956700907E+02
2.285688091854869E+02
1.889568380536514E+02
1.742901006904174E+02
1.720305988200245E+02
1.376879288329819E+02
1.211991566877779E+02
1.161822905629533E+02
1.070827942030611E+02
1.031667039896651E+02
8.472781407193268E+01
8.306873800471227E+01
7.466382350209700E+01
7.019669827953562E+01
6.972288611510236E+01
5.140492666249978E+01
4.579709860816224E+01
3.818792470652390E+01
3.693696963044034E+01
3.675912455776988E+01
3.605136389237777E+01
3.087832857253868E+01
2.999601406863744E+01
2.557204883127283E+01
2.488361580573651E+01
2.111646401184166E+01
1.812649982655463E+01
1.775935434786192E+01
1.524699469417014E+01
1.422111705607416E+01
1.324750766768385E+01
1.222227211749311E+01
1.194315640941177E+01
1.169997044887256E+01
1.010223376074755E+01
9.211190731884775E+00
8.904794965098386E+00
8.506181043891903E+00
8.044049760554175E+00
7.644635063472383E+00
6.953466774391122E+00
5.402164648102260E+00
5.334834264538641E+00
5.154090902316156E+00
4.932135284952063E+00
4.754111340482402E+00
4.652214715078267E+00
4.551296063069941E+00
4.262348106128104E+00
4.046894008525854E+00
3.779614986898419E+00
3.583988763751778E+00
3.450369725233405E+00
3.374038144416509E+00
3.234435497502984E+00
3.114382706699862E+00
2.962284192389469E+00
2.595076133749520E+00
2.338537307768298E+00
2.028232706891878E+00
1.999870505875983E+00
1.855557469362001E+00
1.850893458865713E+00
1.757196841871056E+00
1.735491600782655E+00
1.660282208623843E+00
1.635705525528943E+00
1.526364415949964E+00
1.502597306204258E+00
1.475447439429176E+00
1.231678895853564E+00
1.209996951972686E+00
1.153749385035272E+00
1.146756851830992E+00
1.099974655102994E+00
1.049752751910773E+00
1.028345293317723E+00
9.475155331665436E-01
9.185122443152435E-01
8.860576340481989E-01
8.766812695257455E-01
8.413968394528638E-01
7.412418759142551E-01
6.758669883972718E-01
6.602544489234726E-01
6.462965997693606E-01
5.881455426957810E-01
5.853053878859177E-01
5.718912239006217E-01
4.960192056598387E-01
4.915483639381834E-01
4.754473011819314E-01
4.742291003102307E-01
4.635079798312263E-01
4.513501984973561E-01
4.436223886706770E-01
4.256625502270694E-01
4.106826629634621E-01
3.977671602464557E-01
3.860827731568840E-01
3.629915710150124E-01
3.552378311381792E-01
3.407251923017908E-01
3.378834104661697E-01
3.287230759784089E-01
3.093365812651461E-01
3.004380506635175E-01
2.827795604109175E-01
2.819535957718787E-01
2.701601620358261E-01
2.614607380980827E-01
2.524757051642941E-01
2.418047491341773E-01
2.288675361589128E-01
2.230103141253321E-01
2.151509600366044E-01
2.123485725532398E-01
2.000967746249561E-01
1.960369530353165E-01
1.930468661155018E-01
1.856696265178090E-01
1.839164793626780E-01
1.801940636853352E-01
1.783054788373145E-01
1.643116105994382E-01
1.566941348586403E-01
1.549463599820659E-01
1.457498419194737E-01
1.420591594509563E-01
1.387640359693574E-01
1.348752455560135E-01
1.319052128019575E-01
1.303546642806036E-01
1.282651031504041E-01
1.219919195573165E-01
1.206350918208580E-01
1.188794562802585E-01
1.139600724141544E-01
1.109933797912653E-01
1.092080405822894E-01
1.058684159165153E-01
9.463718231071629E-02
9.343896321320454E-02
9.065416918942826E-02
8.676466632295794E-02
8.487505510643875E-02
8.184477760701162E-02
7.873715964044625E-02
7.784506490465831E-02
7.725754380898837E-02
7.392407258527577E-02
7.331131802204729E-02
7.173415664279319E-02
6.821477026409385E-02
6.731410195540470E-02
6.466107817110414E-02
6.288989273954222E-02
6.032162395183863E-02
5.987757094551349E-02
5.838386433320684E-02
5.712534413824897E-02
5.464289269921295E-02
5.291256076574168E-02
4.990549529888515E-02
4.860134059494987E-02
4.836227481612004E-02
4.688514686998014E-02
4.654304776614592E-02
4.513655424469151E-02
4.240894455302636E-02
4.198025338302404E-02
4.105269205740339E-02
4.058803675782856E-02
3.870359803310756E-02
3.828684418126603E-02
3.719259367095260E-02
3.622079912722251E-02
3.565905107871045E-02
3.470248013721532E-02
3.348410806835101E-02
3.282511987804627E-02
3.125213275813994E-02
3.093013189075186E-02
3.060369756784942E-02
2.960451158989040E-02
2.783511960428832E-02
2.768858494726780E-02
2.613826496643228E-02
2.480426578888594E-02
2.382098348031500E-02
2.336362338942732E-02
2.298371721691415E-02
2.253354033667790E-02
2.198720708062560E-02
2.180172725409660E-02
2.091914418275697E-02
2.047988226212848E-02
2.022096334923166E-02
1.964426404150281E-02
1.935592795851534E-02
1.879219921786207E-02
1.866406435159757E-02
1.774813521119641E-02
1.714930360957705E-02
1.708746125447857E-02
1.657601708187227E-02
1.557064587764628E-02
1.545864262812363E-02
1.507743055091648E-02
1.480142937786541E-02
1.425213049096917E-02
1.411130574524197E-02
1.374441429520466E-02
1.333510543027146E-02
1.300413365280021E-02
1.260126207364331E-02
1.237566356111531E-02
1.214221691132417E-02
1.191407965086540E-02
1.175101498691578E-02
1.170298849805542E-02
1.145121647824619E-02
1.140281472323136E-02
1.087342645539159E-02
1.060151830824222E-02
1.038638130601528E-02
1.030008138259951E-02
1.022312459102144E-02
1.002521763985342E-02
9.815160562766578E-03
9.750820970280353E-03
9.511331441166537E-03
9.495532889196849E-03
9.091662430547869E-03
9.028119282624080E-03
8.711928959941056E-03
8.693791574349203E-03
8.553266998633843E-03
8.467416133331738E-03
8.301162727445686E-03
8.193961710568323E-03
7.912727640701377E-03
7.721848169063513E-03
7.587463877460183E-03
7.558225228828372E-03
7.470273047864022E-03
7.310397050628853E-03
7.216157622506031E-03
7.060796580864208E-03
6.925911852558509E-03
6.712148880452333E-03
6.595338352882269E-03
6.544390965962761E-03
6.475846532370464E-03
6.372745428117333E-03
6.316873189665608E-03
6.208838644614628E-03
5.972984720663596E-03
5.939796304411746E-03
5.868183613091253E-03
5.732839202812222E-03
5.651116479550846E-03
5.566519617564881E-03
5.446588720425458E-03
5.313285903748882E-03
5.154465229525795E-03
5.063340674250859E-03
5.029321011034289E-03
4.924886662360875E-03
4.846089333071955E-03
4.813754261590769E-03
4.740124710599338E-03
4.673995451479188E-03
4.645802597436891E-03
4.516704685345042E-03
4.430253792585026E-03
4.344166327646686E-03
4.293855027012891E-03
4.247504084778549E-03
4.148168137668455E-03
4.087081441103410E-03
4.038819882458488E-03
3.994098517620709E-03
3.905527993439744E-03
3.894823916783207E-03
3.785420807508545E-03


==> data/ns_basis_square-circle_pres_sv.txt <==
1.379007566348245E+04
9.841970714852061E+03
9.413204783555626E+03
8.048621150401991E+03
3.344173125456490E+03
1.519849684768059E+03
1.497560684766238E+03
8.369464240806535E+02
7.868420145848150E+02
7.810197646640746E+02
4.764274990871590E+02
4.484642668505280E+02
3.724894455421563E+02
2.365382748815113E+02
2.317839677884668E+02
2.045668257924648E+02
1.677087707530854E+02
1.629789005051209E+02
1.566545572623502E+02
1.519768283535634E+02
1.413519023162425E+02
1.199858520708716E+02
1.155187579322762E+02
8.704809496050218E+01
8.127630048622645E+01
8.049533069959060E+01
7.521790627824555E+01
7.119383376610905E+01
6.896797787013176E+01
6.619732671093206E+01
5.024933841216919E+01
4.915798082148783E+01
4.118717946850876E+01
3.798519655204123E+01
3.629170615784105E+01
3.605898891703193E+01
3.163232834693843E+01
3.097209433983682E+01
2.959915946092859E+01
2.479052089085859E+01
2.458685539035375E+01
2.342530221061157E+01
2.319502449182291E+01
2.273389954354320E+01
2.181321952052392E+01
1.911645789460560E+01
1.835216881638812E+01
1.629465600048973E+01
1.577365450689736E+01
1.463818565010711E+01
1.403791966931185E+01
1.375956496744787E+01
1.309656868942010E+01
1.291487629782136E+01
1.206685637783260E+01
1.166053770980819E+01
1.112654241073462E+01
1.007867470042798E+01
9.934234835049889E+00
9.664016333756432E+00
9.468717284694037E+00
9.394407347474507E+00
8.039502681080481E+00
7.694799646728248E+00
7.337420851098801E+00
6.961355200333181E+00
6.021855232692368E+00
5.974725931490901E+00
5.871144863975296E+00
5.353792372202403E+00
5.077756143193987E+00
5.024687022442968E+00
4.815876275791984E+00
4.676504884810814E+00
4.212577100598867E+00
4.186174134702003E+00
4.074082311077427E+00
4.045663170106796E+00
3.750115893838707E+00
3.676558900558234E+00
3.543226859003946E+00
3.467626060920920E+00
3.110275587368978E+00
3.065704431328416E+00
2.573138799784228E+00
2.453550630837410E+00
2.360527439809468E+00
2.339058722805184E+00
2.301782586953404E+00
2.244858291804723E+00
2.230084931932829E+00
2.187673952059026E+00
2.104789246393170E+00
2.054767086831077E+00
2.002984484709072E+00
1.954050301240944E+00
1.914043816076881E+00
1.871701173957747E+00
1.825769991083485E+00
1.777725991922788E+00
1.684130121473351E+00
1.652804783446606E+00
1.580415537947316E+00
1.501780234589377E+00
1.394407952581885E+00
1.360408030845916E+00
1.329865844211514E+00
1.303916690330630E+00
1.256575359612563E+00
1.136720907318667E+00
1.124165834266232E+00
1.043951360469898E+00
9.712813309509489E-01
9.281087461657903E-01
9.088738658915815E-01
8.932311159209976E-01
8.725236753241049E-01
8.602923844434092E-01
8.446877160603178E-01
8.133104509408807E-01
7.803285157461917E-01
7.720649025904870E-01
7.625845339643705E-01
7.529584229355805E-01
7.050452011596192E-01
6.962062618575899E-01
6.764342709347425E-01
6.699401437994880E-01
6.143733483544331E-01
6.073463115949164E-01
5.753373421505557E-01
5.659403813447897E-01
5.316929700742110E-01
5.191261257071617E-01
5.040005058106567E-01
5.016776329038305E-01
4.866469515999093E-01
4.424248328763621E-01
4.332905329248057E-01
4.292789361563292E-01
4.216829759063436E-01
3.961632913611650E-01
3.916285619141726E-01
3.681531819709996E-01
3.602565787904040E-01
3.478457760001530E-01
3.424284687317808E-01
3.397882725851151E-01
3.343076004853862E-01
3.332407358305367E-01
3.206440584252773E-01
3.122635261822562E-01
3.060593844881069E-01
2.981314624348930E-01
2.844104878419721E-01
2.803772937906878E-01
2.775235263556398E-01
2.720226644353207E-01
2.692504573726717E-01
2.589680486844559E-01
2.531299313386426E-01
2.306150206420824E-01
2.100565353022505E-01
2.020337529703803E-01
1.941458965909203E-01
1.839264156891460E-01
1.822606213397089E-01
1.742520825233829E-01
1.706617551000712E-01
1.678484900214149E-01
1.659860109810492E-01
1.616578233445781E-01
1.536353272555262E-01
1.522821905798038E-01
1.475696476605756E-01
1.437782881481627E-01
1.433386173171088E-01
1.393149612236744E-01
1.378930284374260E-01
1.321286546714266E-01
1.290506364228114E-01
1.280470255969882E-01
1.222166842001219E-01
1.207508200235331E-01
1.175649677595041E-01
1.140103425841246E-01
1.036463148458681E-01
1.017608724348724E-01
9.791680990406913E-02
9.695991076239051E-02
9.309947251107306E-02
8.859297967584918E-02
8.495638310154258E-02
8.273627365108364E-02
8.048407464803745E-02
7.904761937077866E-02
7.826241837495491E-02
7.681577031426322E-02
7.576623349316822E-02
7.432768946096747E-02
7.160288789658195E-02
7.094261853115794E-02
7.050217420900082E-02
6.819640747509191E-02
6.772721802062891E-02
6.666450783119218E-02
6.492777383343672E-02
6.302178400964320E-02
6.267967807641818E-02
5.798703975707691E-02
5.744103203111299E-02
5.606872140790971E-02
5.514971038240858E-02
5.392714340585546E-02
5.171960801719583E-02
4.987204100625556E-02
4.855091801809538E-02
4.814620751234144E-02
4.702343418072164E-02
4.627213862890553E-02
4.518694245929259E-02
4.460834896877897E-02
4.410405616772491E-02
4.126731937988481E-02
4.105447300959828E-02
4.016432437629010E-02
3.973857728453493E-02
3.969581715552652E-02
3.832362851180832E-02
3.744524627399792E-02
3.616474015596287E-02
3.586804576378241E-02
3.481481326217050E-02
3.411684336407140E-02
3.333689558269275E-02
3.137983429857309E-02
3.098250797987647E-02
3.025792958948654E-02
2.971629131277434E-02
2.902690271306037E-02
2.743196260440251E-02
2.673170253880340E-02
2.650929701466201E-02
2.630928742555623E-02
2.565455699744716E-02
2.470345755714234E-02
2.468498586552870E-02
2.378994477053948E-02
2.356194869931089E-02
2.215251998479004E-02
2.166128991981325E-02
2.118575529481566E-02
2.068171979117414E-02
2.019850010106561E-02
1.987261777723507E-02
1.950060750996728E-02
1.900335726257864E-02
1.876846696682965E-02
1.848806058467364E-02
1.812350374980813E-02
1.803096156308651E-02
1.769733835491956E-02
1.737192741056762E-02
1.705139524722098E-02
1.700389154840770E-02
1.649097512931900E-02
1.633059192552708E-02
1.624297825098839E-02
1.601059555661523E-02
1.571439810088412E-02
1.558035632756876E-02
1.523192035893475E-02
1.514727347468581E-02
1.469704876232784E-02
1.420241874319141E-02
1.398239578566534E-02
1.393978669300926E-02
1.352071367991020E-02
1.327942678887632E-02
1.297036877452827E-02
1.294428503839281E-02
1.280774355089755E-02
1.263114166624819E-02
1.241842942435907E-02
1.226691891632290E-02
1.223564156166503E-02
1.201152908785160E-02
1.182645743615914E-02
1.166137614607931E-02
1.160313724897098E-02
1.112936474504099E-02
1.095852516804278E-02
1.087027239449279E-02
1.056057256181417E-02
1.054348548952684E-02
1.040092150761706E-02
1.032756461502614E-02
1.018683744102035E-02
9.961247658102629E-03
9.685387746831730E-03


==> data/ns_basis_square-circle_vel_sv.txt <==
7.686538359234248E+03
7.491359796912488E+03
4.039214893286948E+03
1.594083182113519E+03
1.282372949095517E+03
1.248938036544446E+03
9.745053089557493E+02
9.562981798996402E+02
7.741109477586499E+02
7.525568334491086E+02
6.091236840702007E+02
4.800105959572983E+02
4.751507173738729E+02
4.036001849867255E+02
3.928215707518027E+02
3.022220828376944E+02
2.228050903170699E+02
2.205103092582936E+02
2.176816011567983E+02
2.071607700029145E+02
1.778712509234615E+02
1.735109952811408E+02
1.624336844197592E+02
1.578813027044854E+02
1.450406206294470E+02
1.403625032325026E+02
1.131644287904562E+02
1.126027424496382E+02
1.120396490345330E+02
1.103370893225731E+02
1.086805999096298E+02
1.067040374203882E+02
8.743549276518775E+01
8.511680090441503E+01
6.370479109962339E+01
6.101418488400734E+01
5.432916464267819E+01
5.276452824470853E+01
5.150181111883762E+01
4.224156845270713E+01
4.206031260878541E+01
3.951673682655676E+01
3.909045530409411E+01
3.791428349956507E+01
3.581098153741984E+01
3.507129258742210E+01
3.326118077739674E+01
2.749438856392949E+01
2.389443224638479E+01
2.289192673075155E+01
2.173528239675314E+01
1.902820635244326E+01
1.896144650752570E+01
1.866362498796849E+01
1.795393046744402E+01
1.678507983297564E+01
1.564163269093418E+01
1.518019177574129E+01
1.483662575269755E+01
1.459881021753970E+01
1.311068758988316E+01
1.217941345676226E+01
1.184725606125099E+01
1.158025891321346E+01
1.103988437631579E+01
1.072686745107867E+01
1.054042123889883E+01
9.915939589516841E+00
9.703195489803882E+00
8.510379497240679E+00
8.424346574851342E+00
7.897337211510275E+00
7.405372520264797E+00
6.923319481844916E+00
6.713891625404202E+00
5.988456082727190E+00
5.911304282193706E+00
5.818601943196261E+00
5.699909730525855E+00
5.537192279377043E+00
5.225691348907237E+00
4.959056404031088E+00
4.795453615546829E+00
4.576003152068780E+00
4.157238891583195E+00
3.989145446242640E+00
3.928119412460934E+00
3.825532983288133E+00
3.678844228272538E+00
3.640440048126511E+00
3.613043890843914E+00
3.153744291233730E+00
3.094069755036858E+00
3.002565801676461E+00
2.955968454481668E+00
2.891825869783962E+00
2.711299252448452E+00
2.626723405615472E+00
2.547942617356115E+00
2.458672630159231E+00
2.380270667466849E+00
2.327469716936879E+00
2.289455288674658E+00
1.992534421079653E+00
1.930798879144846E+00
1.911736426928682E+00
1.829068747921004E+00
1.739758545824224E+00
1.674915587523485E+00
1.657489538267241E+00
1.644897034957561E+00
1.427038400314299E+00
1.389522976375615E+00
1.378496341366313E+00
1.326554978138823E+00
1.306782019947890E+00
1.262571991832672E+00
1.207273500499497E+00
1.148134937024850E+00
1.085082911490033E+00
1.059912417516067E+00
1.034237939128413E+00
1.023762950001817E+00
9.488928911230511E-01
9.116786342902771E-01
8.829082513493705E-01
8.404795535767532E-01
8.231394469828285E-01
8.111529141789049E-01
7.975956662005214E-01
7.641975636332068E-01
7.597449384855554E-01
7.375346697682816E-01
7.255968553954016E-01
6.858212512061872E-01
6.691869612975498E-01
6.552084328652832E-01
6.066116167479381E-01
5.854773221086661E-01
5.715664186256095E-01
5.585905864785614E-01
5.527853516721521E-01
5.365906765224190E-01
5.090897626503772E-01
4.997571565097579E-01
4.841635705017728E-01
4.496235866070782E-01
4.482923430694487E-01
4.239575959365227E-01
4.165459090572040E-01
3.878982094395513E-01
3.761374582845416E-01
3.656631832648434E-01
3.590432701728454E-01
3.535858734774302E-01
3.323130998529813E-01
3.304767492516973E-01
3.220186617818934E-01
3.207007692410592E-01
3.088171240974163E-01
3.019670019176670E-01
2.978154709315864E-01
2.873754134880183E-01
2.834712621919154E-01
2.774584344003371E-01
2.753123639324682E-01
2.680602075056238E-01
2.572382827834790E-01
2.532472922157175E-01
2.440781974293173E-01
2.420930160058585E-01
2.325589515193179E-01
2.200459139961186E-01
2.172731316954446E-01
2.083529028911449E-01
2.037798477898552E-01
2.004444140058776E-01
1.947301974255568E-01
1.937989731541259E-01
1.890202108512330E-01
1.824790422865129E-01
1.809271821048570E-01
1.709935556342565E-01
1.642951245526110E-01
1.573993010296346E-01
1.533749647370970E-01
1.501335552910275E-01
1.488370253826280E-01
1.472239815846230E-01
1.445384920711263E-01
1.421413398161237E-01
1.372268688427739E-01
1.297982162356971E-01
1.243329852910250E-01
1.201575565788083E-01
1.158109752403158E-01
1.136940240838314E-01
1.105895424805361E-01
1.088891172205846E-01
1.053401002898090E-01
1.019803904948252E-01
9.978958033673557E-02
9.913851250858989E-02
9.556839306350416E-02
9.486449101694033E-02
9.376728104566177E-02
9.326143123137193E-02
9.146533088314926E-02
8.879001698286619E-02
8.652385315425752E-02
8.566681091418477E-02
8.374183739810563E-02
8.222606546287448E-02
8.027145909396524E-02
8.002253124234072E-02
7.891413324003019E-02
7.608858413342831E-02
7.475946874040357E-02
7.439880380989305E-02
7.306314791438361E-02
7.227844085709996E-02
6.756138965110441E-02
6.603537558856638E-02
6.543287171270122E-02
6.285863112913133E-02
6.206865997230256E-02
6.158027123858364E-02
5.913381126068616E-02
5.728208898320975E-02
5.606992142116943E-02
5.353231100254607E-02
5.292436624514142E-02
5.132497520254709E-02
5.011659135584593E-02
4.842478655897511E-02
4.797093756498411E-02
4.703200659616694E-02
4.653294098470263E-02
4.481862278254855E-02
4.436692577518882E-02
4.358837403063652E-02
4.259539044491758E-02
4.198059036587438E-02
4.048006290104379E-02
3.932633727143869E-02
3.915399159233460E-02
3.881440187807714E-02
3.821875269832234E-02
3.803688797108683E-02
3.697931649270204E-02
3.509529512877180E-02
3.415576893957750E-02
3.405464711421914E-02
3.360730763475132E-02
3.298965160557322E-02
3.245154287675250E-02
3.190711785128081E-02
3.133568131684269E-02
3.095755596727792E-02
3.001188938925340E-02
2.961884738323025E-02
2.922926471072249E-02
2.764016660902376E-02
2.652067802987207E-02
2.616353423376901E-02
2.531636586620261E-02
2.505533646269282E-02
2.447931299980997E-02
2.395068393831763E-02
2.343197475164282E-02
2.242347477968544E-02
2.202909095079583E-02
2.166308823336636E-02
2.159481820688865E-02
2.123044854205279E-02
2.042920681825526E-02
2.026030581427976E-02
1.974677171552734E-02
1.928795353161076E-02
1.900995454159662E-02
1.864826002867596E-02
1.826957036523160E-02
1.797268619525659E-02
1.778502144811774E-02
1.741309646750596E-02
1.726242661583357E-02
1.687903586922026E-02
1.650869262824144E-02
1.642591338542492E-02
1.608255984765928E-02
1.540047604934598E-02
1.518773668093902E-02
1.510920685699639E-02
1.497940057829604E-02
1.449683584997258E-02
1.441724359293297E-02
1.415842070190874E-02
1.400999793261173E-02
1.361992843062883E-02
1.353775133087262E-02


==> data/ns_basis_square-square_pres_sv.txt <==
1.214004965052403E+04
7.773103510175707E+03
7.587912903022027E+03
6.268529471004667E+03
2.233543789476730E+03
1.061578000999056E+03
1.057569700564502E+03
1.021131197699700E+03
8.210690618727318E+02
7.961421920448477E+02
5.238794357420475E+02
3.993701784387636E+02
2.957980387723159E+02
2.776223148329333E+02
2.733598136810233E+02
2.341395892164114E+02
1.521145793449483E+02
1.328214266493027E+02
1.302852422301620E+02
1.234081380392634E+02
1.103328962882592E+02
1.069668190928262E+02
1.055464044905192E+02
8.505400651227539E+01
8.228180176730613E+01
7.936831025066874E+01
7.652138874420258E+01
7.547613162499934E+01
6.201765249078614E+01
5.726680873910238E+01
5.314822838795577E+01
5.279777002092759E+01
4.358954694456416E+01
4.114251080982623E+01
3.995324382337614E+01
3.873799348127882E+01
3.615153539229609E+01
2.642245773430233E+01
2.509798065384977E+01
2.484587303623314E+01
2.337778899667379E+01
2.247540437419404E+01
2.233243246167673E+01
2.191029603989434E+01
2.109228718614257E+01
2.038819489318618E+01
1.765210147815948E+01
1.694730959967035E+01
1.501521155179197E+01
1.469018392300545E+01
1.335169459258661E+01
1.313286483680756E+01
1.130188071430587E+01
1.116978103200708E+01
1.093552904767727E+01
1.033354991778982E+01
9.677177239101432E+00
9.152190092485041E+00
8.290920217698108E+00
8.107602142108666E+00
7.897485682626896E+00
7.225567125393250E+00
6.848486232637638E+00
6.573986178919549E+00
6.461455687450628E+00
6.313273730982640E+00
5.972751444572436E+00
5.609862560630484E+00
5.439910068961688E+00
5.184317159400952E+00
5.120076046373542E+00
5.013717228624151E+00
4.881089571795355E+00
4.651336158554048E+00
4.519618429648372E+00
4.481385229577949E+00
4.395585125876672E+00
4.295136682370251E+00
4.060815766616819E+00
4.002979937699065E+00
3.947079503687984E+00
3.579752713907576E+00
3.524818714418235E+00
3.280078858748049E+00
2.954167740788296E+00
2.892281201389177E+00
2.865209749511463E+00
2.745494706999763E+00
2.565508183394418E+00
2.427968273979682E+00
2.374916189025734E+00
2.343269286039449E+00
2.303232366751935E+00
2.195908207377669E+00
2.154766834040043E+00
2.150207140176952E+00
2.052495796045696E+00
1.978705878678673E+00
1.958803834145181E+00
1.688020124966838E+00
1.642413017105907E+00
1.598202429507801E+00
1.522516132628780E+00
1.446541651523158E+00
1.438661763764412E+00
1.384922818118707E+00
1.340142345101430E+00
1.247523379769577E+00
1.219598602179540E+00
1.155175255676478E+00
1.107485530262254E+00
1.094325103741158E+00
1.042544396201338E+00
1.013367299016742E+00
9.913601211503661E-01
9.822446828014721E-01
9.779830461612244E-01
9.347530771484477E-01
9.226366325908486E-01
8.952527130323993E-01
8.713531526396746E-01
8.408213797822949E-01
8.231007142930700E-01
8.068610236012445E-01
7.825484338107525E-01
7.665439879953749E-01
7.458039540520645E-01
7.230419812286194E-01
6.909381629582444E-01
6.864652840733401E-01
6.695449859985650E-01
6.636655355382860E-01
6.355881204645317E-01
6.237331992671649E-01
6.037376288370616E-01
5.943504882661047E-01
5.663106096585654E-01
5.588578071994020E-01
5.523108469084839E-01
5.084777516778186E-01
4.874259948361858E-01
4.795935797543553E-01
4.592660907118226E-01
4.546931241895333E-01
4.475429227427536E-01
4.226419533252730E-01
4.064245767574172E-01
3.972266057165156E-01
3.955021363542758E-01
3.684688226660504E-01
3.589733282982159E-01
3.441538827988410E-01
3.398229028127138E-01
3.343338509341240E-01
3.268198556864865E-01
3.113257757508084E-01
3.083689551524513E-01
2.994575506294893E-01
2.973578224898567E-01
2.837552711685134E-01
2.768537184360958E-01
2.713290164094556E-01
2.603611403640207E-01
2.592753454427145E-01
2.495847813267222E-01
2.481984790235758E-01
2.431584018551057E-01
2.284711802617834E-01
2.248061701067450E-01
2.159399250721081E-01
2.155187183956704E-01
2.111213342819804E-01
2.051558667334564E-01
2.000928121523451E-01
1.973339423714262E-01
1.872870864880425E-01
1.782270465361478E-01
1.721773687781417E-01
1.672181522095768E-01
1.601732079302806E-01
1.546384118498356E-01
1.541751878976007E-01
1.515152463341287E-01
1.488570637530985E-01
1.437666360370520E-01
1.428398720798622E-01
1.384215202638952E-01
1.373411785253676E-01
1.326867468494016E-01
1.304556607885724E-01
1.261788873726679E-01
1.207029471325905E-01
1.173814079746892E-01
1.140169574364347E-01
1.123502470845693E-01
1.089000264288359E-01
1.081365764372276E-01
1.049983985589683E-01
1.034465646783412E-01
1.026792487831685E-01
1.014958155691432E-01
9.790742834240812E-02
9.694613041140616E-02
9.651929341853752E-02
9.341449274551261E-02
9.035712557983627E-02
8.792326069606654E-02
8.414896155838923E-02
8.298150078419382E-02
7.878864123180680E-02
7.753222841594555E-02
7.698592537441799E-02
7.665194063332546E-02
7.372212097944776E-02
7.239434353364324E-02
7.230824688985585E-02
7.080845370415863E-02
6.870768582722110E-02
6.688968922601096E-02
6.553924713533180E-02
6.430589340778968E-02
6.228101880682161E-02
6.006506979807840E-02
5.822070822431875E-02
5.693777369573246E-02
5.375730297229853E-02
5.288605160210633E-02
5.252618592504858E-02
5.193873371373698E-02
5.061224845864230E-02
4.958125115842218E-02
4.897239659958897E-02
4.713089387059392E-02
4.424413966531917E-02
4.391820152406525E-02
4.287216754951258E-02
4.240504279870702E-02
4.124549904184085E-02
4.095754002851405E-02
4.015261746540399E-02
3.964638040520296E-02
3.948459140242085E-02
3.858580232211817E-02
3.816826868775946E-02
3.711001197144066E-02
3.662324812200281E-02
3.497617635358002E-02
3.453095337876262E-02
3.362660515195619E-02
3.285260540000069E-02
3.216165112172811E-02
3.206384482629215E-02
3.078974253314415E-02
3.042665300384868E-02
3.013371859407678E-02
2.988094989633169E-02
2.884426849632579E-02
2.865949443838891E-02
2.856555346855790E-02
2.767648598577522E-02
2.693605978973656E-02
2.650043180195173E-02
2.548184782532426E-02
2.496788556018664E-02
2.462256320011687E-02
2.334965873569431E-02
2.325447238284336E-02
2.287451664454413E-02
2.267824482502151E-02
2.234647614047952E-02
2.138522094536661E-02
2.071911206159825E-02
2.017536964605693E-02
2.006502159745497E-02
1.947924936233853E-02
1.933170285251181E-02
1.878273807496784E-02
1.865537761112630E-02
1.846455613504455E-02
1.818675029998101E-02
1.784838505226852E-02
1.756700893483425E-02
1.742196829081478E-02
1.685880317834110E-02
1.661345088339649E-02
1.651957263555400E-02
1.616947233623107E-02
1.573807915316436E-02
1.520759919351655E-02
1.495953119045980E-02
1.478422235540863E-02
1.448039795489206E-02
1.422772558937860E-02
1.415878669598561E-02
1.387384442888760E-02
1.355780330903299E-02
1.346269606031670E-02
1.338690164872872E-02
1.299215458946185E-02
1.297341394761164E-02


==> data/ns_basis_square-square_vel_sv.txt <==
7.548630916884525E+03
7.333707951660625E+03
3.509563609711923E+03
1.575174386062713E+03
1.109639586893534E+03
1.087246207583538E+03
8.988325768397095E+02
8.618225708517717E+02
6.760222376400608E+02
6.492448286063357E+02
5.406901735899268E+02
5.241865935367748E+02
4.225356408080548E+02
4.025106221772181E+02
3.905181008346531E+02
2.962883674637526E+02
2.421864702369344E+02
2.389239481156620E+02
2.343300439672480E+02
2.303930367252754E+02
2.241086253036936E+02
2.163753405571986E+02
1.977147001429797E+02
1.877355478305564E+02
1.398812696020873E+02
1.315788181901021E+02
1.289152642009888E+02
1.199914166840779E+02
1.190162625430631E+02
1.137252028976464E+02
9.445841368948609E+01
9.320265136527527E+01
7.613874932591463E+01
7.582539031768836E+01
7.421617929570770E+01
6.313081060968265E+01
6.233513420665559E+01
6.111411844060773E+01
5.979612607280283E+01
5.063882071680487E+01
5.049466912867715E+01
4.368122744471918E+01
4.349088459503523E+01
4.233886299070726E+01
4.048639858733807E+01
3.522999861815095E+01
3.466958710609295E+01
2.833807657682426E+01
2.454733881440567E+01
2.403140286462354E+01
2.385914065949868E+01
2.354639734182193E+01
2.325817050200560E+01
2.250272750485700E+01
1.968514341191421E+01
1.784299060570968E+01
1.722308724749293E+01
1.615387968518060E+01
1.372168786357975E+01
1.356550733695094E+01
1.325360746422689E+01
1.290413710483250E+01
1.249132039306720E+01
1.199198015555447E+01
1.173315387681799E+01
1.108386500377033E+01
1.074667722950373E+01
1.070023866422475E+01
1.041594401083307E+01
1.037114110374275E+01
9.477226109453497E+00
8.912365563470617E+00
8.862912719029874E+00
7.867514541903778E+00
7.673957307280521E+00
6.715526654378332E+00
6.638260859661713E+00
6.521879978883200E+00
6.343860456948776E+00
6.205960096163076E+00
6.037917689769021E+00
5.938312921635864E+00
5.501891782231963E+00
5.428067179721386E+00
4.714637671890439E+00
4.676515379081001E+00
4.515263137343569E+00
4.083875347132361E+00
4.038861674484362E+00
3.769953465667446E+00
3.666797698727977E+00
3.642243579333917E+00
3.277218890985628E+00
3.250819845524867E+00
3.193622466081142E+00
3.111782202370670E+00
3.019164041074323E+00
2.980298108344481E+00
2.972031770101213E+00
2.637558739738335E+00
2.589181956778564E+00
2.520438050874939E+00
2.377586749818243E+00
2.268933510332451E+00
2.256348221240973E+00
2.161871952441278E+00
2.113980105898574E+00
2.105420509148485E+00
2.038509441961748E+00
1.782953510284062E+00
1.748888041377177E+00
1.726943059846379E+00
1.651158186258256E+00
1.541597869609527E+00
1.508643584723078E+00
1.481907145321598E+00
1.453722661573757E+00
1.437353328849651E+00
1.400263121754836E+00
1.275191149674983E+00
1.212132293827401E+00
1.184121282747699E+00
1.165389687897658E+00
1.145469377391958E+00
1.119047579815869E+00
1.091473185316338E+00
1.054392691156364E+00
1.037478563990027E+00
1.033835878639033E+00
1.024022804558253E+00
1.014342895557799E+00
9.495604702588911E-01
9.207798243919977E-01
8.580560082929852E-01
8.129305135969144E-01
7.958948969597390E-01
7.746019636265761E-01
7.656240029190498E-01
7.440972202137561E-01
7.224197787353303E-01
6.970186215068032E-01
6.666477712672455E-01
6.397894951692492E-01
6.340370652797992E-01
6.289204172748327E-01
6.093867734160653E-01
5.901856178990955E-01
5.823208665829346E-01
5.657574906611871E-01
5.444093243942461E-01
5.360648447014951E-01
5.176815127850305E-01
5.114626206858648E-01
4.905238363946715E-01
4.879429513055536E-01
4.788938269376223E-01
4.777448121903461E-01
4.613707971732338E-01
4.470577829677523E-01
4.142778686981446E-01
4.059276239586890E-01
3.962675044790223E-01
3.928466156236374E-01
3.710684310994211E-01
3.675681498229348E-01
3.412244607006352E-01
3.386511782143392E-01
3.314327682005914E-01
3.281686082533026E-01
3.252366561978024E-01
3.231599316887205E-01
3.165893568166910E-01
3.096920526674206E-01
3.008251113764033E-01
2.966872919913036E-01
2.820157266001178E-01
2.784326573742722E-01
2.760946168313764E-01
2.641531335402938E-01
2.527457478443280E-01
2.494512203010402E-01
2.429648762588225E-01
2.280106309617073E-01
2.248944486216196E-01
2.182054041170079E-01
2.158091896311476E-01
2.114824435201386E-01
2.081369506571739E-01
2.057504460316488E-01
1.966553755867046E-01
1.939738999212843E-01
1.913057194862520E-01
1.859795812556087E-01
1.813036301866595E-01
1.789807379296130E-01
1.763346442568768E-01
1.724904773007488E-01
1.696934175317875E-01
1.654106513837273E-01
1.619987930627714E-01
1.594800369217212E-01
1.552891380990073E-01
1.502078489528356E-01
1.467559421488194E-01
1.455373737420572E-01
1.394281223744423E-01
1.323915211463955E-01
1.309527492089855E-01
1.301870461530019E-01
1.221526359875243E-01
1.208739891703250E-01
1.188021545566086E-01
1.174905142934559E-01
1.166346416122935E-01
1.150220288773233E-01
1.138969787471145E-01
1.107637583663897E-01
1.041501249141225E-01
1.009998412160348E-01
1.004724603398972E-01
9.815817426336398E-02
9.599392399502997E-02
9.459298235344436E-02
9.132281750880897E-02
8.905857558400850E-02
8.804894302752907E-02
8.717025533674785E-02
8.534242333232685E-02
8.265196879172292E-02
8.025201197873855E-02
7.817501986560803E-02
7.754140883644789E-02
7.552504441583971E-02
7.185720821870287E-02
7.033166887908711E-02
6.870258753481290E-02
6.752970667061034E-02
6.599684524800924E-02
6.499809031714809E-02
6.349648724021176E-02
6.271527796497399E-02
6.180766568625072E-02
6.143063294333687E-02
6.092331935868978E-02
5.986997630530592E-02
5.863376611619397E-02
5.752687052307626E-02
5.726655302845733E-02
5.482730996522309E-02
5.410335003364351E-02
5.325630076423507E-02
5.305745507677659E-02
5.168034206140967E-02
4.908602771934944E-02
4.583554554312717E-02
4.557571131328050E-02
4.472599742752683E-02
4.342402338677753E-02
4.258157691988879E-02
4.221590140332494E-02
4.103746500763426E-02
3.988697744740583E-02
3.960701317487359E-02
3.877095901638872E-02
3.851404496462859E-02
3.760161860573302E-02
3.707094055409414E-02
3.647301676466620E-02
3.582947279032492E-02
3.499378491499759E-02
3.464642769290984E-02
3.368686816386485E-02
3.310236470496487E-02
3.248552910284308E-02
3.170673851516245E-02
3.113572710321763E-02
3.080287573199592E-02
3.030236458859015E-02
3.016456770918554E-02
3.007742560181514E-02
2.905387733794313E-02
2.891711760075471E-02
2.839843053430833E-02
2.801180646292623E-02
2.674431614052845E-02
2.595155927135177E-02
2.555375866064356E-02
2.509374199673038E-02
2.450188414728391E-02
2.425324797509343E-02
2.388792642940509E-02
2.363351161446621E-02
2.345441144026296E-02
2.300813997265299E-02
2.266976018385769E-02
2.197467628794108E-02
2.146729423073086E-02
2.120615932821559E-02
2.076116838979504E-02
2.031154693636258E-02


==> data/ns_basis_square-star_pres_sv.txt <==
1.337885788376032E+04
9.160888967686749E+03
8.831841853976133E+03
6.576751174847241E+03
2.845663176269642E+03
1.157029569330211E+03
1.085722816980983E+03
9.249809727544208E+02
8.771377401212858E+02
8.275056769195202E+02
5.696143756878078E+02
4.559007833859706E+02
3.154668007853978E+02
3.092190268794263E+02
2.846133892847202E+02
2.660671575514127E+02
2.166769608349874E+02
1.937129824207245E+02
1.893042258401102E+02
1.674228552858399E+02
1.432007934649104E+02
1.353550760288706E+02
1.304008629588690E+02
1.296396666494940E+02
1.269939894164239E+02
1.030634303669761E+02
9.323302992280213E+01
8.994594766075014E+01
8.717393702090357E+01
7.535222841694784E+01
6.647862726049406E+01
6.159064653403933E+01
5.550712954703013E+01
5.153495415772323E+01
4.912795554088901E+01
4.633628209149546E+01
4.337607621784262E+01
4.006900584869441E+01
3.817940594028867E+01
3.642936945088122E+01
3.199237316106205E+01
3.040224447675983E+01
3.011615905782075E+01
2.949301572886401E+01
2.761985794040843E+01
2.616228310450280E+01
2.496703999492067E+01
2.392316596106735E+01
2.185491242670063E+01
2.113383197776000E+01
2.001672535547294E+01
1.949957949427532E+01
1.810003719322453E+01
1.794031902632939E+01
1.518874620599717E+01
1.506254536366740E+01
1.412899462796984E+01
1.383195506885798E+01
1.320546342820924E+01
1.233486751156480E+01
1.192924325694294E+01
1.063801338839395E+01
1.044693150106313E+01
1.028971149926110E+01
9.861057775495826E+00
9.425242751568209E+00
8.378236421674405E+00
8.157080804947570E+00
7.489797514550010E+00
7.338748566549066E+00
7.132759165931628E+00
6.481599891668568E+00
6.271155536309950E+00
6.022752966002331E+00
5.744207352888157E+00
5.661492930611154E+00
5.534229227928359E+00
5.436178512690882E+00
5.102553067959202E+00
4.944012835531036E+00
4.860627874488777E+00
4.501727857527045E+00
4.331923002754325E+00
4.157790420399683E+00
3.975372771103067E+00
3.944779159679210E+00
3.752003270882381E+00
3.718425743430087E+00
3.562178190424349E+00
3.529780743217517E+00
3.372510600394050E+00
3.286395211957626E+00
3.184517082366711E+00
3.059906661794555E+00
2.967892663248101E+00
2.937892532847832E+00
2.685301927974895E+00
2.549195726884595E+00
2.504245643303371E+00
2.483301857049904E+00
2.333789008555975E+00
2.230664454857532E+00
2.217269187738218E+00
2.144599107724940E+00
2.122819397359787E+00
2.083075609068767E+00
1.937066888453549E+00
1.882344383146195E+00
1.800245715242196E+00
1.711983929193253E+00
1.662329153957536E+00
1.615579205641349E+00
1.588211729757276E+00
1.574166567314775E+00
1.470316538956719E+00
1.421562128261757E+00
1.322841583420871E+00
1.287526245550459E+00
1.272293406818596E+00
1.248980788106658E+00
1.232011778465792E+00
1.212451590960932E+00
1.192194170992359E+00
1.157471459842478E+00
1.083947449477204E+00
1.039866337088353E+00
1.018373962882001E+00
9.593032463194494E-01
9.575741326775749E-01
9.113347454645825E-01
8.812114815344360E-01
8.768214722545989E-01
8.473560975111372E-01
8.222119022720319E-01
7.904050814523411E-01
7.806279875578784E-01
7.546244206318358E-01
7.543580389853844E-01
7.374960214384362E-01
7.208290303056986E-01
6.941739633079328E-01
6.642103876423773E-01
6.557914170336536E-01
6.388199307239755E-01
6.193002817442622E-01
5.910537475584147E-01
5.814938660361554E-01
5.759263750236197E-01
5.653278368853305E-01
5.380651045652957E-01
5.290444993171837E-01
5.212608210479256E-01
5.138909711002929E-01
4.812218446691324E-01
4.680006805194968E-01
4.630658715077561E-01
4.490497198325630E-01
4.448276230661324E-01
4.295810854395357E-01
4.258036766394178E-01
4.014578647659571E-01
3.949611542913199E-01
3.905830725718710E-01
3.709263693948129E-01
3.595517233400825E-01
3.468969701556029E-01
3.450646580626579E-01
3.374385863322657E-01
3.327643407150690E-01
3.154843071062578E-01
3.153369325235047E-01
3.015256933063036E-01
2.968025705432811E-01
2.883065999419213E-01
2.807005965811109E-01
2.780593198926255E-01
2.741243682642703E-01
2.629773198524286E-01
2.615680116660717E-01
2.577414220137823E-01
2.371438288214472E-01
2.364466865594200E-01
2.349928265006605E-01
2.278899735513827E-01
2.249867797311066E-01
2.162695350609774E-01
2.146200045397656E-01
2.067534879552033E-01
2.007047825708938E-01
1.936894512239423E-01
1.913606259133937E-01
1.889134945398384E-01
1.844461967537563E-01
1.785924728882312E-01
1.747680869876063E-01
1.723258128289945E-01
1.683330931841939E-01
1.609750377378333E-01
1.605492475675691E-01
1.551454601774500E-01
1.516955918748775E-01
1.452854181924134E-01
1.411391754404570E-01
1.394443539364961E-01
1.339476976019951E-01
1.305660786419618E-01
1.292065818095756E-01
1.249652292794905E-01
1.207066244677102E-01
1.195565810480981E-01
1.188155883334477E-01
1.147989593040060E-01
1.131788851717265E-01
1.130263664175807E-01
1.103793491641852E-01
1.076984828714183E-01
1.057320391622469E-01
1.043155538025278E-01
1.021299610413511E-01
1.010186616752946E-01
9.894313793680493E-02
9.442033310266479E-02
9.280085954445527E-02
9.149539712898183E-02
8.801560197020690E-02
8.680390483015707E-02
8.588198023937844E-02
8.475640504979345E-02
8.298194175361055E-02
8.060566997182497E-02
7.982973184297679E-02
7.631848545945738E-02
7.370403251614159E-02
7.247527357122220E-02
7.117407050715938E-02
7.032035007146303E-02
6.834808705053891E-02
6.654642773695371E-02
6.451108441556057E-02
6.251259449628124E-02
6.225175411008467E-02
6.152442843969246E-02
5.984044549733297E-02
5.844422021244726E-02
5.752824594816472E-02
5.622976208986325E-02
5.505774174779982E-02
5.334323055803606E-02
5.220742857496428E-02
5.037343536706612E-02
4.951340285251226E-02
4.896504772712661E-02
4.863638433715454E-02
4.735655349716392E-02
4.621557309109859E-02
4.522790013098688E-02
4.470487492009671E-02
4.407091164915970E-02
4.322010541355811E-02
4.173400265663466E-02
4.112703873694101E-02
4.064867988881277E-02
3.964897297065646E-02
3.933090116929581E-02
3.829183234413717E-02
3.770446833019959E-02
3.748463105242102E-02
3.633541751577773E-02
3.571570562665109E-02
3.511061529058740E-02
3.455285569151542E-02
3.410303810660099E-02
3.371350126395069E-02
3.274958972876173E-02
3.253717704047625E-02
3.230046639370987E-02
3.127507571548035E-02
3.016634087452387E-02
2.927625021417680E-02
2.825808850531629E-02
2.785814997335473E-02
2.762326731608789E-02
2.684388986463282E-02
2.679082276579312E-02
2.637514124280764E-02
2.548807314376321E-02
2.518178729442791E-02
2.471665596131150E-02
2.415366285757820E-02
2.407838723858648E-02
2.366275110798755E-02
2.341518718605065E-02
2.288952550849525E-02
2.236831160888949E-02
2.209466483260072E-02
2.170462722491490E-02
2.105937372598752E-02
2.076755973482330E-02
2.042768342356551E-02
2.001933681153735E-02


==> data/ns_basis_square-star_vel_sv.txt <==
7.542607614218243E+03
7.174166675510198E+03
4.001081107879496E+03
1.516231476260607E+03
1.299476447549052E+03
1.184321349730401E+03
9.442140609618317E+02
9.331193879271292E+02
6.929541296591290E+02
6.758825395345198E+02
5.512963806791371E+02
5.464106666978846E+02
5.291830116777309E+02
4.043840328945462E+02
3.910111772623890E+02
3.824681747195810E+02
2.662304681082660E+02
2.560390688217844E+02
2.380395257176686E+02
2.211790456839063E+02
2.015296205868781E+02
1.945176894517285E+02
1.849258978327025E+02
1.594665496898868E+02
1.480895459660848E+02
1.413115081528203E+02
1.385633868130649E+02
1.318412481349152E+02
1.262483019727659E+02
1.150717785833447E+02
1.084142050785726E+02
1.035832657741213E+02
9.931999636489050E+01
8.216177775870555E+01
8.065499217297027E+01
6.704677060689416E+01
6.363547591088371E+01
5.984749746777848E+01
5.493359942365581E+01
5.230341423012438E+01
4.830994793081238E+01
4.456060588965440E+01
4.335454853029067E+01
4.236178748426386E+01
4.000943957611020E+01
3.810704479203800E+01
3.625457300925420E+01
3.014980219170663E+01
2.945022333878907E+01
2.752653836618288E+01
2.673607277982564E+01
2.550599355255649E+01
2.521893781881462E+01
2.175243709984495E+01
2.133478888168159E+01
2.037382316793082E+01
1.987019646627970E+01
1.949351386436858E+01
1.645334795409914E+01
1.580897909066885E+01
1.545045521142146E+01
1.476933261433326E+01
1.411015490764154E+01
1.383907848241754E+01
1.325300194730548E+01
1.241806633784302E+01
1.206049311434741E+01
1.140089881882291E+01
1.108667396197861E+01
1.066317901231547E+01
1.045969969035502E+01
1.035976227307317E+01
9.767983176805849E+00
8.319991128398188E+00
8.275563983316189E+00
7.774166885041533E+00
7.395478710488934E+00
7.301289388046801E+00
7.258367996231947E+00
7.030808062717424E+00
6.835384765175409E+00
6.674267831354159E+00
6.471252812788490E+00
6.428534154312898E+00
6.353351515897273E+00
6.026954017264517E+00
5.947058973806219E+00
5.267082156553151E+00
5.034707998548082E+00
4.781660777579834E+00
4.634870703743406E+00
4.591176497447998E+00
4.432859799292602E+00
4.325778392388810E+00
4.034868792153881E+00
3.718738257884391E+00
3.661327120051979E+00
3.479364381698890E+00
3.408268281331734E+00
3.193948205792234E+00
3.109142898786583E+00
3.062244866056310E+00
2.980491299098162E+00
2.862532453934868E+00
2.799906263561415E+00
2.693076471024576E+00
2.607689940297771E+00
2.506711914153476E+00
2.397051918599675E+00
2.368244978136915E+00
2.325964288662779E+00
2.234225854932842E+00
2.151591559314922E+00
2.093019277304414E+00
2.020994999746713E+00
1.979103392058957E+00
1.875541047349422E+00
1.849681209870955E+00
1.800159387047180E+00
1.688038051393797E+00
1.660044878629647E+00
1.624697608702019E+00
1.555305262755435E+00
1.510738380209259E+00
1.451139100080588E+00
1.426451196188414E+00
1.357582095035776E+00
1.307011615654729E+00
1.274139451678118E+00
1.252291080748548E+00
1.202870815381666E+00
1.172988397785165E+00
1.119021154313744E+00
1.116195527600746E+00
1.063659960346131E+00
9.784472332093911E-01
9.634576347948582E-01
9.470833027821854E-01
9.329591010246313E-01
9.133132987551731E-01
8.839112021796007E-01
8.762679551786743E-01
8.615775362373320E-01
8.102405274393976E-01
8.026268155902665E-01
7.865609045373765E-01
7.752547527189781E-01
7.216623949971883E-01
7.137105178364920E-01
6.990359595675321E-01
6.857465602306975E-01
6.763823086819865E-01
6.579415244974554E-01
6.376147433395708E-01
6.214523174957733E-01
5.998503262736805E-01
5.947851602170342E-01
5.767560769646191E-01
5.587405790651701E-01
5.231900174274601E-01
5.098890190223739E-01
5.013387951622157E-01
4.931579540889232E-01
4.897622193557216E-01
4.689813225501678E-01
4.559549708995164E-01
4.499878623407928E-01
4.441951061719746E-01
4.272349504459561E-01
4.239190299724842E-01
3.994183000422257E-01
3.944209956963701E-01
3.859321879409646E-01
3.811226783667854E-01
3.678945808229716E-01
3.540734674819551E-01
3.473731970232685E-01
3.374923722556651E-01
3.277609375671990E-01
3.247806975456021E-01
3.152405205196397E-01
3.105923784088278E-01
3.058243484072402E-01
2.945820573575914E-01
2.942828461006236E-01
2.775090959814219E-01
2.740424298116746E-01
2.709099098133058E-01
2.644408831512735E-01
2.603442808926353E-01
2.462331971635765E-01
2.417882764419742E-01
2.359627191268338E-01
2.271388813439945E-01
2.190769750463618E-01
2.165284673838649E-01
2.120803129607222E-01
2.072792783517382E-01
2.060809171971530E-01
2.030510569867364E-01
1.955217457797483E-01
1.921266400634940E-01
1.874460980908225E-01
1.829346072721791E-01
1.813736089866444E-01
1.767834524470804E-01
1.721115954719992E-01
1.685341390989920E-01
1.653244565652258E-01
1.634465526550014E-01
1.614070831043825E-01
1.581853151308805E-01
1.553998505933379E-01
1.542624264406023E-01
1.483555216451245E-01
1.426228465172167E-01
1.377017101401596E-01
1.355312189823945E-01
1.344968634571973E-01
1.305077692681104E-01
1.288403002335120E-01
1.270701582972840E-01
1.236279449165159E-01
1.224405485988916E-01
1.178821945639282E-01
1.149817459754833E-01
1.146316130692543E-01
1.104204866195300E-01
1.092852596367809E-01
1.084056488731999E-01
1.059372222934444E-01
1.034958455302728E-01
1.011205380033386E-01
1.002310018899953E-01
9.918702941169677E-02
9.630229320638313E-02
9.381101674683592E-02
9.018412716911632E-02
8.959242102933485E-02
8.753301339756171E-02
8.627479619758617E-02
8.542425152950671E-02
8.299647872232720E-02
8.001694773446713E-02
7.969160031656990E-02
7.851741582449298E-02
7.668889539460366E-02
7.614735556607316E-02
7.378999003376495E-02
7.361539392020930E-02
7.040630351275123E-02
7.000430725127832E-02
6.760777788345697E-02
6.713340995628131E-02
6.649212361406887E-02
6.392609213399982E-02
6.289969711903373E-02
6.067655694016307E-02
6.017902479989021E-02
5.868365224149136E-02
5.705754225218777E-02
5.678761280693977E-02
5.584989420829608E-02
5.514877926552734E-02
5.381106790268596E-02
5.200144309146707E-02
5.141186133220912E-02
5.036928876518696E-02
4.916397648649190E-02
4.745710349903461E-02
4.653250282489116E-02
4.589121969118518E-02
4.524736053758974E-02
4.508137912039573E-02
4.438689260873516E-02
4.350031992582223E-02
4.247886985290191E-02
4.113814209547968E-02
4.009624078163441E-02
3.955400048833929E-02
3.886455563546411E-02
3.811241945892902E-02
3.755232838174008E-02
3.705041398734372E-02
3.607650362021259E-02
3.590392071418474E-02
3.489935422059787E-02
3.437441402391046E-02
3.416323485900099E-02
3.330144818384329E-02
3.246701659463518E-02
3.214905672322875E-02
3.175943241805999E-02
3.122370663051147E-02
2.978033829615182E-02
2.937991588125964E-02
2.907665450664490E-02
2.853154768962225E-02
2.840437834553797E-02
2.795401787053674E-02


==> data/ns_basis_square-triangle_pres_sv.txt <==
1.216726052315411E+04
8.106763383949460E+03
7.340028910281665E+03
3.887450774280040E+03
1.778766167375587E+03
1.164927748194539E+03
8.345692038451048E+02
8.104761457535457E+02
8.049974025862269E+02
7.505557566587185E+02
4.547093109437974E+02
3.725122687443238E+02
3.317670778921785E+02
3.075096648044043E+02
2.378656436073888E+02
2.089522493269702E+02
1.687438944530659E+02
1.393393475191158E+02
1.284403359416322E+02
1.263469623250637E+02
1.089361271406608E+02
1.055547553029471E+02
9.670783963421088E+01
9.258159441496286E+01
8.424937768213020E+01
8.330400050028368E+01
7.506483956975991E+01
6.385062769907356E+01
6.286952989150407E+01
4.822472809890586E+01
4.599802862980314E+01
4.300175695105619E+01
3.987239529892958E+01
3.759347733618819E+01
3.652534257928293E+01
3.220625342896312E+01
3.016350902027111E+01
2.823490238398712E+01
2.692280403176699E+01
2.448839333224783E+01
2.314684809644963E+01
2.264911531612904E+01
2.096280295278751E+01
1.979856517997488E+01
1.906852186137477E+01
1.820305138414748E+01
1.775177169237242E+01
1.738838902989814E+01
1.543969509835326E+01
1.493332271049709E+01
1.444328254136158E+01
1.359956618598977E+01
1.242628702047753E+01
1.214475551178656E+01
1.192634866343437E+01
1.104345067457422E+01
1.021435262948946E+01
9.962473806491092E+00
9.376324903290934E+00
8.424746915127924E+00
7.935860685546682E+00
7.882308118402293E+00
7.555151630138637E+00
6.582314061106064E+00
6.396173221449541E+00
6.313468877000108E+00
6.117511700867825E+00
5.660639853398089E+00
5.367848673264939E+00
5.261331127110730E+00
5.057301294736992E+00
4.882191732133938E+00
4.829327452832398E+00
4.747318325132754E+00
4.440430412954385E+00
4.128549551241139E+00
3.646329408843998E+00
3.619511429899546E+00
3.558700203837504E+00
3.494200821320415E+00
3.343493867503703E+00
3.284802502211660E+00
3.197432600879341E+00
3.010376214944077E+00
2.809403844523725E+00
2.745882982234897E+00
2.687865165156031E+00
2.559092596381751E+00
2.447356827538655E+00
2.417849547403013E+00
2.331726374152765E+00
2.264905566370220E+00
2.145946338390258E+00
2.098607088415731E+00
1.999449344900753E+00
1.952524512165480E+00
1.874885842707454E+00
1.782797338536900E+00
1.722062909533727E+00
1.635562094007404E+00
1.552006717496966E+00
1.511090664313405E+00
1.462871598661903E+00
1.455924168979378E+00
1.414625481374951E+00
1.371021966136208E+00
1.303266635947199E+00
1.264777852705248E+00
1.258224277328536E+00
1.192137928583205E+00
1.169725911195129E+00
1.129517499708837E+00
1.101733957615564E+00
1.078212453137395E+00
1.031104847611611E+00
1.027321139611845E+00
9.819767151550970E-01
9.565548827630748E-01
9.221819189639452E-01
8.799174000341882E-01
8.599931756625028E-01
8.432312249414053E-01
7.922247893809347E-01
7.661110579061216E-01
7.581936045251684E-01
7.380695221803545E-01
7.238169477507981E-01
7.044230959270652E-01
6.872354345242868E-01
6.598192939557254E-01
6.341748186059887E-01
6.051086416937462E-01
5.958236460071129E-01
5.709008129210973E-01
5.521231350870898E-01
5.324390898458609E-01
5.238350183568291E-01
5.037964828697424E-01
4.844766404530793E-01
4.753518074905210E-01
4.594865823343272E-01
4.524059846636766E-01
4.418495365080031E-01
4.386560982884236E-01
4.289392770198879E-01
4.086084307532402E-01
4.035509911422239E-01
3.829434209340358E-01
3.800294472487550E-01
3.632284135967751E-01
3.569878402718882E-01
3.441697846634521E-01
3.265447076550513E-01
3.196256580462946E-01
3.075833233918252E-01
2.993025391220152E-01
2.973794702845464E-01
2.923563965154297E-01
2.801866748803020E-01
2.741514779025747E-01
2.691023651892075E-01
2.595502821364361E-01
2.537461397968766E-01
2.445503174947973E-01
2.373643373516187E-01
2.344470840189411E-01
2.331808086077148E-01
2.244097974358454E-01
2.195633995959020E-01
2.171942290949479E-01
2.092991101778146E-01
1.990995858493640E-01
1.938284931050475E-01
1.928007734249494E-01
1.887502941222427E-01
1.864633062474040E-01
1.815704211649155E-01
1.749207907347277E-01
1.715477783751406E-01
1.675193560209728E-01
1.640534964593986E-01
1.635209062101919E-01
1.607885293179545E-01
1.507475753379978E-01
1.454149728186353E-01
1.441845620839660E-01
1.345614304477122E-01
1.301452208297784E-01
1.277394828446571E-01
1.250143856574672E-01
1.241108228034451E-01
1.196130686534593E-01
1.164121866933269E-01
1.160237933127109E-01
1.116416818075547E-01
1.094136161553022E-01
1.062243700789051E-01
1.038743237275247E-01
1.002846983879841E-01
9.739054545290490E-02
9.625421932948236E-02
9.480510704052642E-02
8.978149040171143E-02
8.833349064578105E-02
8.749227736728490E-02
8.561855524949530E-02
8.376149649585113E-02
8.161440227312852E-02
7.916493928080262E-02
7.575052871834044E-02
7.376406709568493E-02
7.329183671612874E-02
7.233017045486095E-02
7.076145868582774E-02
6.902706902378934E-02
6.778223445592389E-02
6.697828897566648E-02
6.472618607063546E-02
6.363451241684061E-02
6.126351643201357E-02
6.046172492196490E-02
5.955741229099964E-02
5.812073347523611E-02
5.793901545382055E-02
5.465727393652418E-02
5.419576821748139E-02
5.269512136341655E-02
5.221574397039412E-02
5.155956809119623E-02
5.036638525654836E-02
4.918411835199030E-02
4.847874104102878E-02
4.690433530002063E-02
4.495454047224520E-02
4.341688144263497E-02
4.248199774260161E-02
4.217779662580622E-02
4.028881040365341E-02
3.961749752324558E-02
3.877437342112100E-02
3.805085465689188E-02
3.748062851729891E-02
3.594804116121995E-02
3.540266746034926E-02
3.478067061373025E-02
3.419013588863590E-02
3.362166094527089E-02
3.276633840029903E-02
3.250018481420800E-02
3.231527016594040E-02
3.172322244470012E-02
3.108338989898453E-02
3.075406726612765E-02
2.966530643069163E-02
2.928369428382750E-02
2.890131813623495E-02
2.824405476684935E-02
2.769735010819900E-02
2.723222989838966E-02
2.669063455531734E-02
2.637831011224606E-02
2.594962406374955E-02
2.541339482211762E-02
2.478979793405567E-02
2.442325222048324E-02
2.390209326359728E-02
2.360679274674226E-02
2.264310550396146E-02
2.249451375740815E-02
2.198931783122349E-02
2.164725224660127E-02
2.119756965694455E-02
2.065891843197114E-02
2.047548397314666E-02
2.030112223690290E-02
1.954648838924313E-02
1.892313792178966E-02
1.824076128972456E-02
1.813658494695772E-02
1.737264837493895E-02
1.734475023783714E-02
1.697847645166834E-02
1.653074908632182E-02
1.588261215261437E-02
1.582445171400547E-02
1.557027581905062E-02
1.530565643462467E-02
1.516044301942706E-02
1.492659967854888E-02
1.438506862745889E-02
1.435101236798774E-02
1.402496280238771E-02
1.388427358746362E-02
1.377424641207392E-02
1.365793753164290E-02
1.336729271691299E-02
1.316378281148438E-02
1.295125405328728E-02
1.281244541467814E-02
1.250307482584820E-02


==> data/ns_basis_square-triangle_vel_sv.txt <==
7.383649936980833E+03
7.136116298984964E+03
3.820983985042244E+03
1.416932035480693E+03
1.226320673063707E+03
1.142037053533085E+03
1.127421046113791E+03
9.101458420906749E+02
6.491586802144689E+02
6.476774191883360E+02
5.499134657639712E+02
5.401952392292920E+02
4.597341969050960E+02
4.138314476922418E+02
3.909962509332403E+02
3.502474487425436E+02
3.289982814135253E+02
3.110310299879860E+02
2.453130491374005E+02
2.422075333875007E+02
2.213226501981259E+02
1.988725844403343E+02
1.791741849856256E+02
1.667948208870312E+02
1.498549016183632E+02
1.453451717379935E+02
1.230216635537850E+02
1.042897225109833E+02
1.019055468403824E+02
9.394291159031013E+01
9.229120394788954E+01
8.767864906644772E+01
7.908277573420892E+01
7.291405017424175E+01
7.212623050449956E+01
6.920861911405852E+01
5.444194459231687E+01
5.408823585001087E+01
5.046324564222368E+01
4.882369994503361E+01
4.769280161376020E+01
4.441475270551195E+01
4.273298339505352E+01
4.116360739195872E+01
3.560067719084794E+01
3.481966120585613E+01
3.294865057186419E+01
3.221481287058107E+01
3.090137912350027E+01
2.764254243532953E+01
2.582076990321810E+01
2.525462172699125E+01
2.427415541747512E+01
2.242559770326704E+01
2.190965248361035E+01
2.070960696106380E+01
2.046937865848605E+01
1.789351972634503E+01
1.760827519898671E+01
1.569376235455988E+01
1.482610311069187E+01
1.449705957972929E+01
1.407122102812880E+01
1.288777806374548E+01
1.241185378196786E+01
1.161740627732431E+01
1.101787808440918E+01
1.083805781101529E+01
1.079802490110015E+01
9.642879891391779E+00
9.229596147155013E+00
9.093487359779600E+00
8.403003034989201E+00
8.363152654141082E+00
7.854369111170996E+00
7.577355075099057E+00
6.997872196229999E+00
6.738461091272570E+00
6.644318718409033E+00
6.472317380886424E+00
6.293671836959984E+00
6.201737274385497E+00
6.098552871161054E+00
5.866791203982916E+00
5.321948971504288E+00
4.921286303711114E+00
4.877315823898617E+00
4.715585886722184E+00
4.603607319571601E+00
4.406142414562860E+00
4.006637474100998E+00
3.889995324630682E+00
3.735055694864984E+00
3.698838941104862E+00
3.600423793708106E+00
3.517729204840335E+00
3.214401396435317E+00
3.060356482964110E+00
3.012607087653204E+00
2.943807826181323E+00
2.844838319834047E+00
2.718636132128502E+00
2.621729029502896E+00
2.463316322767325E+00
2.423102817367524E+00
2.374726356003161E+00
2.290293866020463E+00
2.215573924243269E+00
2.125778186794521E+00
1.990048892735570E+00
1.942008486534482E+00
1.866009063355109E+00
1.824981729025249E+00
1.737695950909658E+00
1.674353878338867E+00
1.651743702607902E+00
1.591761434223575E+00
1.575470796427905E+00
1.508089876428961E+00
1.448963068232088E+00
1.429273125151846E+00
1.387957447912593E+00
1.349592641870013E+00
1.328798281594141E+00
1.273133427276377E+00
1.261388121436487E+00
1.176180352945871E+00
1.147659685904378E+00
1.116057836966739E+00
1.059195851964474E+00
1.034565103765834E+00
9.990114617676215E-01
9.897387065387602E-01
9.579821933081358E-01
9.462617401049662E-01
9.130215582003297E-01
8.808644657295207E-01
8.560257218276145E-01
8.229901079611324E-01
7.880705538353900E-01
7.594908100171395E-01
7.336354795482658E-01
7.235079467986283E-01
7.086226232606907E-01
6.937133862323972E-01
6.565974925299469E-01
6.502269877893155E-01
6.435101712657888E-01
6.251017162954567E-01
6.023499417314830E-01
5.833399526615768E-01
5.595339044030803E-01
5.461802695417168E-01
5.434688498611577E-01
5.366848630672735E-01
5.120936754752535E-01
4.862585627805731E-01
4.735461813571214E-01
4.656668790918352E-01
4.574456128712407E-01
4.422839825507484E-01
4.305200235342099E-01
4.260035688241316E-01
4.027218166745486E-01
3.918847039772406E-01
3.826837642207682E-01
3.756200954935538E-01
3.677209392381531E-01
3.603037817552864E-01
3.504625096880173E-01
3.369051828567038E-01
3.280194221145272E-01
3.172002587748600E-01
3.109130773160988E-01
3.032514032550018E-01
2.943954267782294E-01
2.893236964702211E-01
2.877196526339974E-01
2.816245541614458E-01
2.717321613015394E-01
2.656686941428595E-01
2.616585180517847E-01
2.481559157505946E-01
2.428905124514610E-01
2.336816114012884E-01
2.306900784177921E-01
2.212160351325062E-01
2.166969081521528E-01
2.151754448631782E-01
2.115892296114801E-01
1.995723946214794E-01
1.989186673502660E-01
1.959204609737973E-01
1.929894446864671E-01
1.873603771869136E-01
1.851765975736259E-01
1.822166268353456E-01
1.777219674405815E-01
1.754111222999932E-01
1.751471416173100E-01
1.698945249117042E-01
1.649514891223429E-01
1.594993341133083E-01
1.516901486983056E-01
1.473865802539737E-01
1.460013535803559E-01
1.395344954051078E-01
1.369833069012797E-01
1.342309896448598E-01
1.302308573241778E-01
1.275246364238695E-01
1.239183847141877E-01
1.232374889976437E-01
1.213917675469818E-01
1.178441043119895E-01
1.161004564566827E-01
1.144185253270531E-01
1.125243964418450E-01
1.088276126970283E-01
1.023430700068359E-01
1.013219545013208E-01
9.983218470770314E-02
9.875179750653983E-02
9.837066440282695E-02
9.372231845011189E-02
9.126223255578934E-02
8.897186188554029E-02
8.735339034109126E-02
8.529349700827514E-02
8.432385765069561E-02
8.225542657888127E-02
7.964467327696277E-02
7.843752845291384E-02
7.593697174522999E-02
7.459498189241395E-02
7.252337672295284E-02
7.072101865357257E-02
7.052201494752258E-02
6.936824606828043E-02
6.871330107462294E-02
6.746125191101524E-02
6.579692146618998E-02
6.493696252789218E-02
6.317478670139068E-02
6.066304768925832E-02
5.956020968102688E-02
5.790876198207933E-02
5.705371617205352E-02
5.585046298490730E-02
5.493299706116542E-02
5.431699999843251E-02
5.281085871782828E-02
5.142453794815894E-02
5.120228813277714E-02
5.070107211853047E-02
4.906649786381378E-02
4.778146853657557E-02
4.661468295991421E-02
4.587807721818344E-02
4.497471118719765E-02
4.393935872801912E-02
4.359136118893123E-02
4.298241920215000E-02
4.254625407896789E-02
4.095520066520930E-02
4.041867694604238E-02
3.892162001271114E-02
3.855212714590667E-02
3.791869947099204E-02
3.724884733678206E-02
3.653016808464744E-02
3.545014833856137E-02
3.494139560095447E-02
3.419494624034913E-02
3.338577534840206E-02
3.285717902010887E-02
3.193950491287444E-02
3.149093462206880E-02
3.110922865471693E-02
3.098687051442894E-02
3.039122646904839E-02
2.984638373719257E-02
2.895336182029210E-02
2.831418224685913E-02
2.823325778129651E-02
2.796213866724259E-02
2.747211904725487E-02
2.711542942084772E-02
2.655743037308312E-02
2.589277058859941E-02
2.561027508148956E-02
2.464238335822460E-02
2.445278682627238E-02
2.417214920194204E-02
2.391015816748051E-02
2.321725071996821E-02
2.307444116293347E-02
2.198506380453085E-02
2.166482451269280E-02
2.104576567638254E-02


==> data/nsup.txt <==
20  0.0746804   10641.9
30  0.0290032   156.483
40  0.0130936   0.107738
50  0.0231365   0.00973348  

==> data/scaling.eqp.txt <==
2	0.1233	0.150745	0.201323	6.45917	0.0245668	0.0292761
4	0.446879	0.95141	0.882263	28.8772	0.0274757	0.0262104
8	1.60824	5.46819	4.12391	171.803	0.0322437	0.021419
16	6.36181	24.3493	18.1118	598.072	0.0329516	0.0126792

==> data/scaling.tensor.txt <==
2	0.0738381	0.172625	0.202434	6.46398	0.0242227	0.0288942
4	0.220126	1.04393	0.870962	29.0952	0.0274271	0.0266626
8	0.841019	5.55472	4.07353	144.497	0.0319603	0.0214865
16	4.0725	25.8106	18.032	594.852	0.0327743	0.0126632

==> data/scaling_fom_assemble_eqp.txt <==
2.00000E+00 1.64146E-01 9.12674E-02 2.14075E-01 1.20466E-01 2.04514E-01
4.00000E+00 6.92173E-01 5.60206E-01 8.09725E-01 5.74071E-01 7.93685E-01
8.00000E+00 3.05326E+00 2.77468E+00 3.30098E+00 2.84262E+00 3.23910E+00
1.60000E+01 1.76735E+01 1.69657E+01 1.83681E+01 1.70078E+01 1.82519E+01


==> data/scaling_fom_assemble_tensor.txt <==
2.00000E+00 1.65849E-01 9.19963E-02 2.13724E-01 1.17603E-01 2.05280E-01
4.00000E+00 6.84419E-01 5.49250E-01 8.06322E-01 5.69103E-01 7.96217E-01
8.00000E+00 3.01625E+00 2.74774E+00 3.25585E+00 2.81019E+00 3.19307E+00
1.60000E+01 1.74482E+01 1.67710E+01 1.81506E+01 1.68138E+01 1.81089E+01


==> data/scaling_fom_solve_eqp.txt <==
2.00000E+00 5.16170E+00 2.31018E+00 7.20411E+00 3.16231E+00 6.89609E+00
4.00000E+00 2.01338E+01 1.35037E+01 2.57256E+01 1.43360E+01 2.52604E+01
8.00000E+00 1.01298E+02 6.91833E+01 1.17104E+02 7.32665E+01 1.14355E+02
1.60000E+01 5.11369E+02 4.15504E+02 6.06348E+02 4.23210E+02 5.38427E+02


==> data/scaling_fom_solve_tensor.txt <==
2.00000E+00 5.12738E+00 2.28730E+00 7.09059E+00 3.19739E+00 6.93321E+00
4.00000E+00 2.02699E+01 1.34417E+01 2.47991E+01 1.46957E+01 2.46963E+01
8.00000E+00 9.97357E+01 6.90511E+01 1.23293E+02 7.00706E+01 1.19768E+02
1.60000E+01 5.10581E+02 3.46998E+02 5.99540E+02 4.17715E+02 5.92669E+02


==> data/scaling_rel_error_eqp.txt <==
3.00000E+01 5.02968E-02 4.06311E-02 6.08824E-02 4.32607E-02 5.98840E-02
4.00000E+01 2.25125E-02 1.82336E-02 2.81107E-02 1.84417E-02 2.67736E-02
5.00000E+01 1.15934E-02 9.29570E-03 1.42817E-02 9.39824E-03 1.36894E-02
6.00000E+01 6.82192E-03 5.30713E-03 7.80833E-03 5.58491E-03 7.68672E-03
7.00000E+01 3.92663E-03 3.53731E-03 4.47172E-03 3.56711E-03 4.35503E-03
8.00000E+01 2.51783E-03 2.30146E-03 2.86669E-03 2.31495E-03 2.83089E-03


==> data/scaling_rel_error_pres_eqp.txt <==
2.00000E+00 3.22241E-02 1.45852E-02 6.35754E-02 1.56306E-02 5.92582E-02
4.00000E+00 3.41159E-02 1.83020E-02 9.54213E-02 2.06121E-02 6.60559E-02
8.00000E+00 1.84183E-02 1.37894E-02 3.31787E-02 1.46647E-02 3.10717E-02
1.60000E+01 9.95144E-03 8.51922E-03 1.42353E-02 8.68039E-03 1.36525E-02


==> data/scaling_rel_error_pres_tensor.txt <==
2.00000E+00 3.18542E-02 1.40137E-02 6.29269E-02 1.49260E-02 5.88837E-02
4.00000E+00 3.46406E-02 2.24980E-02 8.67918E-02 2.46619E-02 8.27118E-02
8.00000E+00 1.88882E-02 1.28772E-02 3.11481E-02 1.42032E-02 3.07782E-02
1.60000E+01 1.00220E-02 8.44184E-03 1.51756E-02 8.66892E-03 1.45533E-02


==> data/scaling_rel_error_tensor.txt <==
3.00000E+01 5.02968E-02 4.06311E-02 6.08824E-02 4.32607E-02 5.98840E-02
4.00000E+01 2.25125E-02 1.82336E-02 2.81107E-02 1.84417E-02 2.67736E-02
5.00000E+01 1.15934E-02 9.29570E-03 1.42817E-02 9.39824E-03 1.36894E-02
6.00000E+01 6.82192E-03 5.30713E-03 7.80833E-03 5.58491E-03 7.68672E-03
7.00000E+01 3.92663E-03 3.53731E-03 4.47172E-03 3.56711E-03 4.35503E-03
8.00000E+01 2.51783E-03 2.30146E-03 2.86669E-03 2.31495E-03 2.83089E-03


==> data/scaling_rel_error_vel_eqp.txt <==
2.00000E+00 2.13757E-02 8.01992E-03 3.74931E-02 9.80310E-03 3.41350E-02
4.00000E+00 2.13855E-02 1.49622E-02 2.74124E-02 1.66397E-02 2.68450E-02
8.00000E+00 2.25471E-02 1.79901E-02 2.77930E-02 1.82559E-02 2.65721E-02
1.60000E+01 2.25607E-02 1.78979E-02 2.78754E-02 1.80011E-02 2.71773E-02


==> data/scaling_rel_error_vel_tensor.txt <==
2.00000E+00 2.11635E-02 8.01004E-03 4.01017E-02 9.64743E-03 3.75537E-02
4.00000E+00 2.14168E-02 1.52810E-02 2.76894E-02 1.56821E-02 2.70833E-02
8.00000E+00 2.17803E-02 1.76874E-02 2.78441E-02 1.81766E-02 2.73168E-02
1.60000E+01 2.27880E-02 1.77706E-02 2.84384E-02 1.81256E-02 2.74747E-02


==> data/scaling_rom_assemble_eqp.txt <==
2.00000E+00 1.27477E-01 1.02336E-01 2.02915E-01 1.04538E-01 1.47475E-01
4.00000E+00 3.69250E-01 3.13008E-01 3.95086E-01 3.22730E-01 3.91857E-01
8.00000E+00 1.23891E+00 9.66414E-01 5.73251E+00 1.01204E+00 5.58876E+00
1.60000E+01 5.17195E+00 4.50427E+00 6.90590E+00 4.57840E+00 5.61683E+00


==> data/scaling_rom_assemble_tensor.txt <==
2.00000E+00 8.11919E-02 7.49238E-02 9.26276E-02 7.56232E-02 8.84767E-02
4.00000E+00 2.21677E-01 1.88685E-01 2.55971E-01 2.04557E-01 2.27097E-01
8.00000E+00 7.42872E-01 6.46704E-01 7.53777E-01 6.54279E-01 7.51778E-01
1.60000E+01 3.51418E+00 3.12336E+00 4.04683E+00 3.14072E+00 3.70664E+00


==> data/scaling_rom_solve_eqp.txt <==
2.00000E+00 1.47031E-01 1.12061E-01 2.33355E+00 1.17811E-01 1.75836E-01
4.00000E+00 7.66224E-01 5.77106E-01 9.13961E-01 6.04218E-01 9.10693E-01
8.00000E+00 3.75824E+00 2.54086E+00 4.63527E+00 2.73565E+00 4.33929E+00
1.60000E+01 2.04944E+01 1.70979E+01 2.07087E+01 1.71029E+01 2.06563E+01


==> data/scaling_rom_solve_tensor.txt <==
2.00000E+00 1.65777E-01 1.30884E-01 2.57204E+00 1.38870E-01 1.93357E-01
4.00000E+00 8.23091E-01 6.27356E-01 1.12512E+00 6.56798E-01 9.86894E-01
8.00000E+00 3.97156E+00 2.80635E+00 4.90874E+00 2.83367E+00 4.59986E+00
1.60000E+01 2.15011E+01 1.46240E+01 2.52701E+01 1.79326E+01 2.19662E+01


==> data/tensor.txt <==
30	18.427133893	2.491392017	592.474314913	13.230816098	0.0682348788840653	0.0282769449788095
40	18.032013519	4.07250222	594.851678726	25.810607845	0.0327743177990473	0.0126631897809315
50	17.709679752	6.025588683	585.218884398	45.403302684	0.0159696307705204	0.00587954864241232
60	17.498025205	9.496345433	595.389262408	75.829649267	0.00988352348059871	0.00418696070149944
70	18.25071229	13.770800153	604.126497379	119.810329807	0.00523991528019367	0.00211863553101997
80	18.16181867	20.245979743	604.393330997	196.813960828	0.0034035683367746	0.00117742111233993

